Polar-like Codes and Asymptotic Tradeoff among Block Length, Code Rate, and Error Probability

A general framework is proposed that includes polar codes over arbitrary channels with arbitrary kernels. The asymptotic tradeoff among block length $N$, code rate $R$, and error probability $P$ is analyzed. Given a tradeoff between $N,P$ and a tradeoff between $N,R$, we return an interpolating tradeoff among $N,R,P$ (Theorem 5). $\def\Capacity{\text{Capacity}}$Quantitatively, if $P=\exp(-N^{\beta^*})$ is possible for some $\beta^*$ and if $R=\Capacity-N^{1/\mu^*}$ is possible for some $1/\mu^*$, then $(P,R)=(\exp(-N^{\beta'}),\Capacity-N^{-1/\mu'})$ is possible for some pair $(\beta',1/\mu')$ determined by $\beta^*$, $1/\mu^*$, and auxiliary information. In fancy words, an error exponent regime tradeoff plus a scaling exponent regime tradeoff implies a moderate deviations regime tradeoff. The current world records are: [arXiv:1304.4321][arXiv:1501.02444][arXiv:1806.02405] analyzing Ar{\i}kan's codes over BEC; [arXiv:1706.02458] analyzing Ar{\i}kan's codes over AWGN; and [arXiv:1802.02718][arXiv:1810.04298] analyzing general codes over general channels. An attempt is made to generalize all at once (Section IX). As a corollary, a grafted variant of polar coding almost catches up the code rate and error probability of random codes with complexity slightly larger than $N\log N$ over BEC. In particular, $(P,R)=(\exp(-N^{.33}),\Capacity-N^{-.33})$ is possible (Corollary 10). In fact, all points in this triangle are possible $(\beta',1/\mu')$-pairs. $$ \require{enclose} \def\r{\phantom{\Rule{4em}{1em}{1em}}} \enclose{}\r^\llap{(0,1/2)}_\llap{(0,0)} \enclose{left,bottom,downdiagonalstrike}\r_\rlap{(1,0)} \enclose{}\r $$

==> AriRS16.txt <==
0.0 0.275709953129
0.585437880146 0.0238748822125
0.585437880146 0.0238748822125
0.585886113923 0.0236824263596
0.586596126356 0.0233790414552
0.586967948334 0.0232208831545
0.587674575693 0.0229216763863
0.587929954221 0.0228139818448
0.588848614297 0.0224285126198
0.589080277017 0.0223317855429
0.589862145127 0.0220067534421
0.590274756225 0.021836112687
0.590522061681 0.0217341301356
0.591283803249 0.0214213923629
0.591853969197 0.0211886771668
0.592227396278 0.0210368979681
0.592970248179 0.0207364654114
0.59322917684 0.0206322158992
0.593966513931 0.0203366808369
0.594282807757 0.0202105099858
0.59506527458 0.0198999413242
0.595624969503 0.0196791578554
0.595856087637 0.0195883208456
0.596472214489 0.0193471130371
0.596933123427 0.019167575996
0.597575732169 0.0189185551687
0.598348167656 0.0186212205317
0.598695829398 0.0184881065846
0.599494912303 0.0181838283612
0.59982027297 0.0180606064951
0.600260227052 0.0178946029617
0.600803446926 0.017690615656
0.601655022563 0.0173730193283
0.601861115893 0.0172965576281
0.602584451524 0.0170294348799
0.603103405498 0.0168389777003
0.603337790316 0.0167532839269
0.603935489596 0.0165356771179
0.60456011526 0.0163096791738
0.605245669393 0.0160632998623
0.605855832731 0.0158454810776
0.606437723203 0.0156390431995
0.606485755305 0.0156220590293
0.607326345936 0.0153262154166
0.607717643272 0.0151893968938
0.608091191864 0.0150593168556
0.609106027517 0.0147085524962
0.609288220902 0.014645987289
0.610170564386 0.0143447481822
0.61042423443 0.0142586829568
0.611110939465 0.0140269086333
0.611382822319 0.0139356328863
0.611835789095 0.0137841811017
0.612612389777 0.01352631686
0.613181470014 0.0133388006002
0.613683832154 0.01317428366
0.614398176134 0.0129419869372
0.614949590029 0.0127639931434
0.615494853422 0.0125891170362
0.615873495401 0.0124683426818
0.616458295543 0.0122828799229
0.616663281125 0.0122181785794
0.617399862934 0.0119870038934
0.617938644318 0.0118192166557
0.61838543502 0.0116809165778
0.618970043456 0.011501107062
0.619398336525 0.0113702047729
0.62010350877 0.0111562071493
0.620696606024 0.0109776959316
0.621278228727 0.0108039492076
0.621754894814 0.0106625249972
0.622176491805 0.0105381678429
0.622482539155 0.010448322715
0.623272066994 0.0102182112823
0.623919912534 0.0100311910541
0.62428469493 0.00992659953341
0.624872934865 0.00975902251807
0.625153009958 0.00967970620792
0.626143910676 0.0094015298724
0.626401482545 0.00932984616406
0.627051965106 0.0091499623198
0.627651370911 0.00898566250078
0.628303536494 0.0088084933507
0.628503694809 0.00875445098911
0.629354078225 0.00852659644691
0.629414731391 0.00851045301531
0.630364161939 0.00825963316898
0.630576590556 0.00820399836181
0.631208234898 0.00803961944622
0.631925970789 0.00785474232782
0.632564461207 0.0076919847767
0.63309263493 0.00755856483972
0.633116202303 0.00755263727874
0.633933647529 0.00734839758665
0.63433842722 0.00724824298065
0.634785721578 0.0071383250931
0.635430801027 0.00698120338613
0.636229417739 0.00678897871533
0.636650223007 0.00668871477687
0.637079325712 0.00658720168692
0.637626709982 0.00645877472207
0.638242001714 0.00631584683037
0.638904149353 0.00616372991056
0.639340040539 0.00606455219859
0.639831003388 0.00595375879324
0.640373321961 0.00583250402261
0.640784782109 0.00574129823503
0.641448335995 0.00559565206923
0.641912103793 0.00549491439109
0.642264618104 0.00541892505153
0.642928254155 0.00527723564673
0.643326458677 0.0051930750541
0.64377591614 0.00509885624907
0.644575173745 0.00493334051271
0.645313322514 0.00478279311034
0.645622006301 0.00472049611564
0.645951313375 0.00465446661524
0.646463613364 0.00455262765494
0.647036276257 0.00444006273543
0.647976733485 0.00425812483376
0.648287265618 0.00419884935033
0.648890274104 0.00408488006493
0.649269189221 0.00401403229797
0.649702262198 0.00393378482384
0.650455521152 0.0037960564689
0.650738478729 0.00374492706292
0.651637860888 0.00358461928121
0.651822444137 0.00355213464048
0.652451113967 0.00344256002831
0.653139861111 0.00332440602517
0.653690008649 0.00323145232925
0.654187285169 0.003148521605
0.654804292725 0.00304706423406
0.655326495761 0.0029624447822
0.655992442838 0.00285619649486
0.656284066392 0.00281025761896
0.656924617065 0.00271061245684
0.657147217851 0.00267639005282
0.657880129185 0.00256519432923
0.658329430908 0.00249815235494
0.658796050337 0.00242943313094
0.659515322941 0.00232531835491
0.660221604356 0.00222522795586
0.660443630049 0.00219420328242
0.660833960911 0.00214017105627
0.661426886238 0.00205934105671
0.662039888463 0.00197735752701
0.662704833535 0.0018902508266
0.66335070773 0.0018074629993
0.663900967872 0.00173834907996
0.664306942107 0.00168819564662
0.665017700873 0.00160210568003
0.665168389339 0.00158413471778
0.665824411797 0.00150704568613
0.666185586673 0.00146540176046
0.666740995733 0.00140246951497
0.667284715406 0.00134216348463
0.667950415764 0.00127008510862
0.668415930678 0.00122083298626
0.669270696457 0.00113287014482
0.669653560977 0.00109451014885
0.66988727952 0.00107141022468
0.670777839342 0.000985595300103
0.671116602222 0.00095387045538
0.67159165121 0.000910236869751
0.672435379299 0.000835203249932
0.672704676632 0.000811919115914
0.673042272863 0.000783184818486
0.674018064872 0.000702982865431
0.674418709689 0.000671282764427
0.67515740578 0.000614716125485
0.675586550708 0.000582975865734
0.676061982355 0.000548776841704
0.676432051235 0.000522859704159
0.676771039839 0.000499659891485
0.677717212014 0.000437645880414
0.678058852513 0.000416247483997
0.678502099966 0.00038927210325
0.679146240006 0.000351657983209
0.679620883992 0.000325147041695
0.680282423124 0.000289907144529
0.680929264075 0.000257379600502
0.68136119162 0.000236723784955
0.681866300684 0.000213651506549
0.682284870938 0.000195418420479
0.683014667753 0.000165553141643
0.683389664744 0.000151160556239
0.684105925654 0.000125472568545
0.68463804933 0.000107923387758
0.684853300586 0.000101196872867
0.685391597389 8.53156768782e-05
0.68592870653 7.08106693511e-05
0.686409031715 5.89760088083e-05
0.687078657356 4.427222488e-05
0.687434196931 3.73164292579e-05
0.688073037621 2.63047110597e-05
0.688490045689 2.01488967693e-05
0.689134882111 1.2238441245e-05
0.689916461677 5.27552745363e-06
0.690483206133 2.03027666195e-06
0.691009299717 3.78091835734e-07
0.691408444842 -8.39797939137e-16

==> AriRS16AWGN.txt <==
0.0 0.212134068731
0.614300802547 0.0129735381916
0.614300802547 0.0129735381916
0.61478325616 0.0128175637042
0.61512415192 0.0127078852977
0.615481641489 0.012593341027
0.61590928401 0.0124569554279
0.616379586446 0.0123077659752
0.616592076422 0.0122406354216
0.61699897356 0.0121125661745
0.617497368406 0.0119565567835
0.617928543156 0.0118223521817
0.618182618496 0.0117436022402
0.618704261821 0.0115826923755
0.619107543836 0.0114590053917
0.619316983502 0.0113950153139
0.619675161018 0.0112859702447
0.620237981763 0.0111156150557
0.620463101695 0.0110478153861
0.620823592886 0.0109396506298
0.621358766324 0.0107799928252
0.621617973584 0.0107030593454
0.621879771326 0.0106256192626
0.622503204745 0.0104422690039
0.622883666109 0.0103311120108
0.623040418676 0.0102854769729
0.623494416382 0.010153840653
0.623977891411 0.0100145327732
0.624320994587 0.00991621974893
0.624912537322 0.00974778877963
0.625055334749 0.00970733295932
0.625534336822 0.00957220481168
0.625923703584 0.00946301924721
0.626486574854 0.00930622119313
0.626718272747 0.0092420355441
0.62709528468 0.0091380412814
0.627349277321 0.00906829262551
0.627757341775 0.00895676117277
0.628146099281 0.00885111110361
0.628744525647 0.00868963474665
0.629100321114 0.00859429264795
0.629315276581 0.00853693144271
0.629989975445 0.00835806320684
0.630122864546 0.00832304368632
0.630553481045 0.00821004212062
0.630826449434 0.00813878758764
0.63123893692 0.00803166956385
0.631560321328 0.00794867409511
0.632067021869 0.00781864857501
0.632654106088 0.00766926225163
0.632706536794 0.00765598721593
0.633218510694 0.00752693059643
0.633842512743 0.0073710366491
0.633945083161 0.00734555915164
0.63441454934 0.00722948069274
0.634763828395 0.00714368662269
0.635412532025 0.00698563039015
0.635706819138 0.006914479411
0.63617211884 0.00680268577301
0.636566351096 0.0067086422977
0.636755863202 0.00666365518321
0.637233770986 0.00655084450242
0.637541138701 0.00647877237756
0.637853858548 0.00640583318634
0.638301062367 0.00630220724124
0.638775132387 0.0061932313229
0.638920951613 0.00615989277323
0.639640200194 0.00599670130764
0.639846338286 0.00595031385424
0.640450293995 0.00581539020003
0.640745609038 0.00574995206921
0.64111086128 0.00566950354018
0.641352737944 0.0056165256011
0.641895764749 0.00549844869939
0.642024470747 0.00547063750097
0.642476653487 0.0053734603632
0.643136994756 0.00523303797593
0.643471519773 0.005162576445
0.643917904773 0.00506926226137
0.644269995405 0.00499623183984
0.644404251641 0.00496851747473
0.645075971738 0.00483095882078
0.645286614933 0.00478820140287
0.645494490389 0.00474618351346
0.646128210314 0.00461918016861
0.646571788165 0.00453126133826
0.646769703555 0.00449229397237
0.647206929898 0.00440677866494
0.647529841845 0.00434412569717
0.647927883505 0.00426748563521
0.648374376393 0.00418229267659
0.648732772317 0.0041145033887
0.648997339399 0.0040648014102
0.649642377666 0.00394483509415
0.649982501255 0.00388227053979
0.650160065472 0.00384979847026
0.650832780684 0.00372796083262
0.651219107854 0.0036588406253
0.651329161094 0.00363926376737
0.651693612745 0.00357479261918
0.652407359793 0.00345013288236
0.652755440503 0.00339010892061
0.653118180909 0.0033280950545
0.653258723615 0.00330421568763
0.653861511754 0.00320273380052
0.654376618782 0.00311721879943
0.654742516815 0.00305715037018
0.655108938915 0.00299755913642
0.655198065038 0.00298314984274
0.655740110424 0.00289623509904
0.656025014279 0.00285104779877
0.656674733248 0.00274927875389
0.657074032499 0.00268761837892
0.657395079612 0.00263853058378
0.657603089735 0.00260695883778
0.657926616906 0.00255821802829
0.658482835343 0.00247545841713
0.658898724567 0.00241443640306
0.659171653037 0.00237479003841
0.659780239167 0.00228752663188
0.660058100443 0.00224820963608
0.660575253041 0.0021759103868
0.660984281064 0.00211953644344
0.66116317157 0.00209510592233
0.661439490501 0.0020576391302
0.662094554359 0.00197012473714
0.662164845784 0.00196084340242
0.662662451048 0.00189574616162
0.663122297553 0.00183653521687
0.663352644309 0.00180721747108
0.663787885221 0.00175244587689
0.664139092457 0.00170884519942
0.664786316369 0.00162989186547
0.665095645343 0.00159279781164
0.665399995303 0.00155670552229
0.666014220836 0.00148508977741
0.666037487534 0.00148240920457
0.666745855322 0.00140192481202
0.666926969084 0.00138169746683
0.667247019405 0.00134630289624
0.667596742857 0.00130813781547
0.668330754962 0.00122977378977
0.668439590367 0.00121835509305
0.668879767047 0.00117270250399
0.66942305798 0.00111752755247
0.669560723286 0.00110375257552
0.670046107226 0.00105584943833
0.670419988497 0.00101965788675
0.670692812889 0.000993637501963
0.67110969397 0.000954512343589
0.671776682491 0.000893511816137
0.671976835374 0.000875590636216
0.672485160009 0.000830874823004
0.672890971708 0.000796000078066
0.673354249158 0.000757081779961
0.67355956265 0.000740139608635
0.674118690097 0.000694953732617
0.674439842162 0.000669630610471
0.674923189795 0.00063238718127
0.675002345637 0.000626387577822
0.67555169533 0.000585523017099
0.675929176436 0.000558227756999
0.676464090998 0.000520644824328
0.67667125417 0.000506435327241
0.677184675772 0.000472052508135
0.677533451963 0.000449373739181
0.678027638023 0.000418180669924
0.678370810676 0.000397169443131
0.678563163307 0.000385625618059
0.679029172186 0.000358354092171
0.679453736578 0.000334366140001
0.679872668118 0.00031149970215
0.680128075726 0.000297950862299
0.680667084064 0.000270333590455
0.68077563604 0.000264932084204
0.681429881524 0.000233517530005
0.68161209352 0.000225117040909
0.682136306094 0.000201797924633
0.68253508728 0.000184903041512
0.682773110955 0.000175167123765
0.683175368311 0.000159306040958
0.683661676072 0.000141126254575
0.683991394001 0.000129421018265
0.684440212468 0.00011429494958
0.684647214786 0.000107632596005
0.685356298705 8.63158855642e-05
0.685764117578 7.5112989838e-05
0.686162257347 6.49220453914e-05
0.686541809984 5.58941466146e-05
0.686638117704 5.37102284465e-05
0.687313440805 3.96126232218e-05
0.687353916535 3.88353721422e-05
0.687922470676 2.87278149643e-05
0.688240781936 2.373037623e-05
0.688822135985 1.58308041242e-05
0.689086503761 1.27640442321e-05
0.689419493782 9.36947652725e-06
0.68969490283 6.95675506584e-06
0.690237017335 3.25344823206e-06
0.690448123374 2.1870651761e-06
0.691100716731 2.24760551257e-07
0.691408444842 -4.46705410868e-17


==> AriRS2.txt <==
0.0 0.275709953129
0.394705161229 0.0322310768926
0.394705161229 0.0322310768926
0.395263625143 0.0318875228619
0.395719979821 0.0316081817027
0.396363660847 0.0312163112911
0.396771365647 0.0309693947018
0.397378429448 0.0306035976531
0.397882290998 0.0303016731317
0.398577163006 0.0298877990085
0.398937460739 0.0296743454814
0.399398000158 0.029402642307
0.400255374858 0.0289002168312
0.40049360315 0.0287613984124
0.400857328521 0.0285501091483
0.401552696627 0.028148379269
0.40229082699 0.0277251208205
0.402645659441 0.0275228164824
0.402934517846 0.0273586842651
0.403705191338 0.026923227953
0.404304366611 0.0265871334809
0.404765924542 0.0263296989199
0.405094561634 0.0261471786703
0.405929367739 0.0256864463182
0.406125666141 0.0255787141039
0.407065751127 0.0250659724413
0.407655313504 0.024747108476
0.407958929747 0.0245837082288
0.408256043664 0.0244243404693
0.409069313414 0.0239908099796
0.409439208777 0.0237949356239
0.410050752448 0.0234728892671
0.41052192424 0.0232262857059
0.411181216526 0.0228834445202
0.41182981338 0.0225486925244
0.412333068599 0.0222906801783
0.41275323346 0.0220764221974
0.413253668737 0.021822602311
0.413921462021 0.0214862194993
0.414356661733 0.0212684268453
0.414877916732 0.0210090504064
0.415107638966 0.0208952533131
0.416133676072 0.020390814483
0.416153300843 0.0203812271387
0.416712700955 0.0201089033597
0.417561752904 0.0196991217555
0.41783739881 0.0195670052229
0.418395919133 0.0193006890666
0.419252825879 0.0188956901528
0.419627041545 0.0187201900632
0.42032369704 0.0183956812981
0.420590938889 0.0182719601947
0.420942986085 0.0181096233188
0.421551811442 0.0178306114101
0.422005115191 0.0176242961258
0.422925240097 0.017209250196
0.423046495199 0.0171549282508
0.424009807868 0.0167264540652
0.424562814862 0.01648295766
0.424728347831 0.0164104224876
0.425512074953 0.0160691958868
0.425910312802 0.0158971963868
0.426340905504 0.0157122756526
0.426891435426 0.0154774401706
0.427254118231 0.0153237098205
0.428071337512 0.0149801572241
0.428631354396 0.0147470030789
0.429029109953 0.0145825259758
0.429859129626 0.0142423026787
0.430059953976 0.0141605945989
0.430656306993 0.0139193593582
0.431301158523 0.0136608603353
0.431880597214 0.0134306694028
0.432179924588 0.0133125303627
0.432737411721 0.0130939043972
0.433161497068 0.0129288169794
0.433710876162 0.0127165265181
0.434264041367 0.0125045642836
0.434839388087 0.0122860089079
0.435556384723 0.0120163651121
0.436165402235 0.0117896990079
0.43659102035 0.0116325827875
0.437278945721 0.0113808826171
0.437328275224 0.0113629404189
0.438260191181 0.0110266628244
0.4388037641 0.0108328672037
0.439213693941 0.010687863247
0.439432771192 0.0106107729195
0.439948746928 0.0104303186063
0.440963491588 0.0100799748671
0.441252416391 0.00998132499555
0.442008525462 0.00972547238197
0.442404038176 0.00959297080336
0.442947591646 0.00941236633673
0.443566795781 0.00920873052418
0.444099129061 0.00903545526581
0.4443659808 0.00894921779951
0.445003427122 0.00874490070032
0.445412716526 0.00861496479396
0.446028462159 0.0084213288924
0.446333379606 0.00832625991913
0.446914781445 0.00814649113177
0.447603389754 0.0079361263438
0.448376763946 0.00770316477971
0.448432885273 0.00768639527619
0.448967532791 0.00752755939708
0.449772623876 0.00729152359054
0.450397684688 0.00711087458159
0.450957479257 0.00695102103703
0.451470534309 0.00680611795907
0.452016504713 0.00665360271922
0.452326346009 0.00656782169942
0.45270609 0.00646345030008
0.453300110642 0.0063018696972
0.454058208749 0.00609864169727
0.454617263915 0.00595091519093
0.455054671182 0.00583660140185
0.455714097709 0.0056663680926
0.456171423502 0.00554979312179
0.456871581046 0.00537367536307
0.457383390298 0.0052467380202
0.457616501789 0.00518942716094
0.458114376292 0.00506808153707
0.458920121804 0.00487475142165
0.459256493785 0.0047951586117
0.459980695561 0.00462602787189
0.460359392789 0.0045387995188
0.460789347967 0.00444077405843
0.461454544046 0.00429123096983
0.462163879547 0.00413459494846
0.462497067789 0.00406202813015
0.462993371647 0.00395513006342
0.46331704435 0.00388618476103
0.464174698037 0.00370643558696
0.464718591027 0.00359465607914
0.465047755878 0.00352784032344
0.465788528679 0.00337977208912
0.466069760662 0.00332439172209
0.466570606597 0.00322690026204
0.467122502526 0.0031211556805
0.467823069235 0.00298946812099
0.468300813096 0.00290129628079
0.468924243309 0.00278822554489
0.469486119646 0.00268824787604
0.469820237021 0.00262966361633
0.470169169694 0.00256917185047
0.470909459024 0.0024431684424
0.47131203715 0.00237597838672
0.471865148569 0.00228519465735
0.472421965972 0.00219559156941
0.473204768529 0.00207265790843
0.473707373768 0.00199559679577
0.474100583179 0.00193632780044
0.474372814287 0.0018958181406
0.474884807975 0.00182079190626
0.475851112621 0.0016833241588
0.476209929938 0.00163365354186
0.476949966345 0.00153356290232
0.477217961919 0.00149809740763
0.477515347589 0.00145922868877
0.478537351139 0.001329549845
0.478976305858 0.00127570611299
0.479232665842 0.00124477533388
0.479804951871 0.00117709756822
0.480473841712 0.00110039494924
0.480842520835 0.0010592234033
0.481374368206 0.00100121430771
0.482117698855 0.000922877303804
0.482375822692 0.000896421384109
0.483305249134 0.000804350144734
0.483810152186 0.000756425187383
0.48433688717 0.000707997527032
0.484497028306 0.000693591959879
0.485340139365 0.000620192425967
0.485733580002 0.000587345287655
0.486334229019 0.000538923218269
0.48676072153 0.000505805943586
0.487392984371 0.000458643394707
0.487811783062 0.000428674751088
0.488316493076 0.000393904102553
0.488732138701 0.000366373695789
0.489613439889 0.000311300093625
0.489750358735 0.000303146309982
0.490329304098 0.000269865314854
0.491014197288 0.000232992356215
0.49163582793 0.0002018695008
0.491840007674 0.000192133597851
0.492674199302 0.0001548567971
0.49307473714 0.000138385614321
0.493402626404 0.000125591224036
0.49408285659 0.000101027326995
0.494859770161 7.62390123464e-05
0.494998959487 7.21659813081e-05
0.495598674421 5.58955372713e-05
0.49644135934 3.65406673176e-05
0.496698215786 3.14561136106e-05
0.497175820695 2.30139612002e-05
0.497920166604 1.24813879332e-05
0.498168998551 9.67348318698e-06
0.498981763534 2.99159037456e-06
0.499632071564 3.90599139952e-07
0.5 2.32750823347e-18

==> AriRS2AWGN.txt <==
0.0 0.212134068731
0.420799774335 0.0181755729587
0.420799774335 0.0181755729587
0.421347665786 0.0179239226571
0.421495359413 0.0178563899346
0.422053568778 0.0176023150134
0.422380931854 0.0174541695951
0.42297976715 0.017184811476
0.423143289922 0.0171116268634
0.423718115498 0.016855617841
0.423829281094 0.0168063335226
0.424431717605 0.0165405182077
0.424848885639 0.016357705624
0.425182735883 0.0162121449843
0.425697383868 0.0159890442787
0.425906717253 0.0158987451231
0.426554327662 0.0156210255732
0.426667134872 0.0155729026213
0.427128006816 0.0153770767087
0.427553760686 0.0151972854095
0.428103658343 0.0149666507127
0.428236117946 0.0149113616432
0.42876118949 0.0146932121298
0.429290866855 0.0144747944536
0.429396100033 0.0144315972507
0.430060681029 0.0141602992186
0.430324973594 0.0140531311418
0.430896968625 0.0138226001766
0.431147904812 0.0137220729313
0.431587452997 0.0135468786744
0.431832267693 0.0134497935758
0.432371562664 0.0132371708922
0.432855620932 0.0130477818219
0.433192630587 0.0129167390023
0.433582643182 0.0127659195319
0.433868042491 0.0126561206433
0.43450871262 0.0124113841688
0.434673867095 0.0123486857741
0.435185466856 0.0121554809623
0.435383144166 0.0120812399418
0.435811329152 0.0119212142504
0.43630677903 0.0117373921396
0.436878193308 0.0115271736585
0.437292139258 0.0113760824468
0.437432727575 0.0113249959455
0.438079008066 0.0110916432973
0.438385938511 0.0109816772243
0.438585217506 0.0109105757366
0.439210712202 0.0106889144196
0.439494214707 0.0105892022511
0.440054217561 0.0103936238307
0.440107453699 0.0103751269337
0.440649587589 0.0101877073076
0.441195062709 0.0100008688542
0.441312421459 0.00996089825345
0.441962225688 0.00974104319491
0.442272307544 0.00963700055165
0.442679568319 0.00950120551945
0.443046776075 0.00937959708107
0.443393009963 0.00926565668657
0.443984312715 0.00907268807009
0.444222510973 0.00899553068115
0.444706594571 0.00883974743363
0.445269180218 0.00866042144397
0.445426015785 0.00861075913017
0.445907443394 0.00845921132238
0.446311105391 0.00833318632815
0.446607159799 0.00824136158328
0.447167541264 0.00806895341108
0.447602207829 0.00793648504249
0.447970781152 0.00782502287837
0.448427380773 0.00768803925261
0.448778582652 0.00758350321644
0.448871668004 0.00755591675004
0.449413720505 0.00739627967956
0.449702907839 0.00731181341687
0.450244597095 0.00715490789893
0.450468260309 0.00709062057743
0.451092697845 0.00691268216819
0.451435229038 0.00681604015696
0.451982753058 0.00666298079488
0.45236088281 0.0065582946576
0.452591885455 0.00649475075
0.453054461022 0.0063684401608
0.453248352001 0.00631586695353
0.454005582426 0.00611264151092
0.454288968403 0.00603744460677
0.454694999274 0.00593051817853
0.455203036134 0.00579807991895
0.455377035082 0.00575306597767
0.455691051608 0.00567227487039
0.456325546889 0.00551078021596
0.456663515709 0.00542571448323
0.45705374514 0.00532832103861
0.457599595584 0.00519357295723
0.457894940792 0.00512138640995
0.458092720054 0.00507332978479
0.458564628155 0.00495958332458
0.459133683175 0.00482414204387
0.459320598064 0.00478006473911
0.459698818942 0.00469149548072
0.460380608336 0.00453393740909
0.460515769647 0.00450302295253
0.460941800446 0.00440627421001
0.46153408539 0.00427352119289
0.461842893626 0.00420511352415
0.462004841698 0.00416945981011
0.462396373282 0.00408389098154
0.462921672464 0.00397048490051
0.463539441221 0.00383916446835
0.463827564714 0.0037786746012
0.464130921337 0.00371550707304
0.464389316845 0.00366212273057
0.464780131492 0.00358211648749
0.46523690239 0.00348973055471
0.46568055103 0.00340115694085
0.466332285858 0.00327310890231
0.466725695643 0.00319700647535
0.467143840912 0.00311710264338
0.46749606738 0.00305058164351
0.467641642673 0.00302329848508
0.468026917845 0.00295168430251
0.468707298022 0.00282731717979
0.468817706553 0.00280738846036
0.469421616318 0.00269963237841
0.46976092665 0.00264001591579
0.470272208165 0.00255144372203
0.470434014949 0.00252372838816
0.470961372842 0.00243445135316
0.471539093071 0.00233849675485
0.471685169474 0.00231454073374
0.472199248488 0.00223121591033
0.472485015245 0.00218555879236
0.472768488324 0.00214073514955
0.473215468243 0.00207100216292
0.473587151797 0.00201389661198
0.473980846046 0.00195428120415
0.474564368502 0.00186757071241
0.475015653186 0.00180186150382
0.475188689136 0.00177697913634
0.475764502651 0.00169542503707
0.476303232917 0.00162085972718
0.47664491749 0.0015744373451
0.477019145248 0.00152436826555
0.477231301858 0.0014963429034
0.477680445468 0.00143787092967
0.478153875369 0.00137750001132
0.478678285291 0.00131214095567
0.478722858504 0.00130665895205
0.47929236304 0.00123762718186
0.479627978885 0.00119782395308
0.479932956139 0.00116221903367
0.480535484437 0.00109345642146
0.48102026043 0.00103965531368
0.481457341298 0.000992311755953
0.481801012226 0.000955861422905
0.481904949147 0.000944972109806
0.482417948434 0.000892140325852
0.482735646107 0.000860184323446
0.483472257916 0.000788334813553
0.483758003637 0.00076130688353
0.483960539095 0.00074243524264
0.484613862502 0.000683175549568
0.484711199434 0.000674557635572
0.485390291182 0.00061595568799
0.485639040958 0.000595156456238
0.486131929405 0.000554999151322
0.486534572122 0.000523235690171
0.486752182113 0.000506458726347
0.487440780909 0.000455171944634
0.487565942397 0.000446143999581
0.487976707919 0.00041715090645
0.488645981392 0.000371998396941
0.488978312881 0.000350538616127
0.489406302635 0.000323841241864
0.489502846606 0.000317965155111
0.490243113286 0.000274697448295
0.490464561461 0.000262368810004
0.490930322485 0.000237362465469
0.491219887918 0.000222447216914
0.491460719518 0.000210410886543
0.491917766598 0.000188489093177
0.49232289929 0.000170065443429
0.493027881398 0.00014026462087
0.493272205771 0.00013060597343
0.493663218019 0.000115865380416
0.493957187007 0.000105364282995
0.494451429378 8.88332773045e-05
0.494997203487 7.22166698935e-05
0.49534726678 6.24636136571e-05
0.495533183843 5.75713572658e-05
0.496137815408 4.30402620901e-05
0.496357316448 3.82869936191e-05
0.496977950388 2.63518044087e-05
0.497310757028 2.08673217797e-05
0.497507171199 1.79304521512e-05
0.497969317848 1.1898429235e-05
0.49838504132 7.52537454001e-06
0.498823409556 3.99443693636e-06
0.499203232006 1.83175960911e-06
0.499760177495 1.65952737911e-07
0.5 2.32750823347e-18

==> AriRS4.txt <==
0.0 0.275709953129
0.464384155297 0.0292096993557
0.464384155297 0.0292096993557
0.464933701084 0.0289187123846
0.465380094022 0.028683402361
0.465787234694 0.0284696099342
0.466335761394 0.0281828212268
0.467044610953 0.0278143297374
0.467584087876 0.0275354872857
0.468005804356 0.0273184764328
0.468512884979 0.0270586583529
0.469077846885 0.0267706237838
0.469663522413 0.0264736319783
0.470585145249 0.0260095888748
0.47069327252 0.0259554110265
0.47161872629 0.0254939828728
0.47180833515 0.0253999476985
0.472541810914 0.0250377970805
0.472866484824 0.0248783084558
0.473525831686 0.0245559639639
0.474477003861 0.0240945978443
0.474960777395 0.0238615964951
0.475570346799 0.0235695949414
0.476103396208 0.02331569943
0.476231359887 0.0232549508418
0.476681752332 0.0230417552167
0.477737830928 0.022545645468
0.47795186884 0.0224457455512
0.478586153698 0.0221509822412
0.478926877502 0.0219934337334
0.479838402751 0.0215746714062
0.48008585241 0.0214616747249
0.480855249633 0.0211121988566
0.481504118336 0.020819664311
0.481880722373 0.0206507981948
0.482673970995 0.02029732608
0.482814732155 0.0202349165166
0.483391703923 0.0199800916142
0.48394335509 0.0197379357843
0.484478670219 0.0195043399125
0.485374873421 0.019116326194
0.485723845995 0.0189662752212
0.486402138321 0.0186762878993
0.487044335652 0.0184037580176
0.487142649664 0.0183622103613
0.487630500243 0.0181567272993
0.488327061551 0.0178653069402
0.488729833371 0.0176978577543
0.489386264778 0.0174266140482
0.490220453611 0.0170848930462
0.4906664455 0.0169035606144
0.491047306296 0.0167494627972
0.491912502936 0.0164019806936
0.492046711788 0.0163484004899
0.492653662424 0.0161071645088
0.493412180447 0.0158081672447
0.493801980853 0.0156555853941
0.494360256647 0.0154383241914
0.494972192971 0.015201896039
0.495771737946 0.0148956881061
0.496145714306 0.0147535156051
0.496807976621 0.0145033926841
0.497343180205 0.0143027944281
0.497969432774 0.0140698154058
0.498112290499 0.014016933006
0.498801124908 0.0137633185708
0.499220498237 0.0136100297617
0.499999301645 0.0133276032814
0.500368374326 0.013194779746
0.500950168354 0.0129867301983
0.501372623999 0.0128366795563
0.501942661537 0.0126355696767
0.502636712618 0.0123928170938
0.502942199419 0.0122867038067
0.503755560186 0.0120063656496
0.504287546179 0.0118247301598
0.505062099071 0.0115627113245
0.505526039096 0.011407151414
0.505681401798 0.0113552897649
0.506562740624 0.011063291118
0.507144876984 0.0108724750677
0.50782354467 0.0106520802397
0.508283913249 0.0105038417936
0.50883340325 0.0103282448889
0.509220090586 0.0102055472527
0.509610516561 0.0100823956006
0.510421450463 0.00982895558117
0.510686121229 0.0097469258818
0.511522539342 0.00948991878291
0.512113505781 0.00931037037164
0.51246674766 0.0092038541322
0.512818494473 0.00909838833876
0.513294766154 0.00895653952399
0.513903662241 0.00877678954063
0.514503267979 0.00860153583747
0.515049010491 0.00844353866732
0.515947052854 0.00818668804634
0.516347493856 0.00807341711262
0.516903464803 0.00791744103239
0.51712748438 0.00785501662349
0.517753980457 0.00768173201216
0.518655137824 0.00743581799954
0.519148506672 0.00730285413526
0.519482218062 0.0072135884702
0.520115438915 0.0070456931768
0.520864709642 0.00684954493922
0.520984291453 0.00681849270616
0.521865952778 0.00659169523106
0.522062956035 0.00654153524667
0.522951386191 0.00631767433863
0.52317914197 0.00626090474302
0.52369730323 0.0061326909368
0.524287390822 0.00598827273597
0.524983936994 0.00581998391736
0.525670059994 0.00565652647365
0.526082729779 0.00555932079493
0.526471342494 0.00546854167772
0.527226488953 0.00529424944984
0.527749370122 0.00517519738189
0.528241520058 0.0050643628506
0.528593050722 0.00498592131516
0.529379324109 0.0048126575041
0.529839840014 0.00471258232409
0.530730508909 0.00452197555623
0.530988316296 0.00446752868409
0.531776507775 0.00430308857345
0.53208044224 0.00424049227314
0.53272312365 0.00410962149777
0.532982085062 0.00405746120107
0.534037329614 0.00384831566625
0.534167798194 0.00382283703423
0.534711635228 0.00371753414007
0.535340231317 0.00359763006374
0.536049165381 0.00346473246341
0.536401194176 0.00339965926507
0.537209501691 0.00325254989885
0.53758464456 0.00318536800295
0.538131828047 0.00308861945839
0.538964501984 0.00294422405942
0.539435326982 0.00286409061788
0.540001205331 0.00276922645994
0.540073237341 0.00275726436236
0.540633379391 0.00266511770419
0.541343806434 0.00255047737977
0.541937074603 0.00245665386133
0.542456560741 0.00237592785541
0.542976613257 0.00229645103869
0.543746744135 0.00218121513933
0.543945642108 0.00215193093925
0.544795416055 0.00202902447918
0.545169908032 0.00197599642785
0.546058635436 0.001852937006
0.546399196238 0.00180681940349
0.546701621664 0.00176634872272
0.547509289292 0.00166049325659
0.548194877233 0.00157318218738
0.548784446633 0.00149996890706
0.548812695705 0.00149650433243
0.549894774428 0.0013667848878
0.550348280929 0.00131415305807
0.550986359658 0.00124183666294
0.551071803575 0.00123230705523
0.551897856868 0.00114205525176
0.55219109939 0.0011108357213
0.552825276889 0.00104478790619
0.553468926052 0.000979808640757
0.553864959571 0.00094085665707
0.554480820576 0.000881842341902
0.554847299087 0.000847625839989
0.55585200207 0.000757271208216
0.556090323485 0.000736580878526
0.556996121458 0.000660541138707
0.557290936927 0.000636680115486
0.557661133707 0.000607336099244
0.55844955329 0.000547135643317
0.558651263656 0.000532235764
0.55969152247 0.00045864333409
0.560200943054 0.000424591291692
0.560796133699 0.000386461742255
0.561335252527 0.000353465348498
0.561860875871 0.000322706130745
0.562293013495 0.000298461869332
0.562729183964 0.000274947381265
0.563226387479 0.000249314602291
0.564058267987 0.000209222212034
0.564232527401 0.000201267165622
0.56485246904 0.000174212299193
0.565428757224 0.000150807796338
0.565842567233 0.000135039856176
0.566384132673 0.000115715387627
0.567060714092 9.36636605614e-05
0.567612364144 7.74035767191e-05
0.568110638979 6.4045524365e-05
0.568508040839 5.42963376683e-05
0.569080587818 4.16626240186e-05
0.570042615241 2.4191757789e-05
0.570209414167 2.16421151994e-05
0.571134558855 1.00754210521e-05
0.571533585239 6.43412109316e-06
0.571874032358 3.9698831771e-06
0.572447573138 1.15702909784e-06
0.57312031259 2.38621060969e-17

==> AriRS4AWGN.txt <==
0.0 0.212134068731
0.492257234088 0.0162645273992
0.492257234088 0.0162645273992
0.492678618471 0.0160972833428
0.493100978382 0.0159305054032
0.493300400265 0.0158520563075
0.49385351453 0.0156354677461
0.494337658571 0.015447089561
0.494715140582 0.0153009923743
0.495061207609 0.01516765381
0.495672289573 0.0149336077196
0.495835769065 0.0148712981699
0.4962645266 0.0147084877888
0.496581668807 0.0145886279014
0.497313784711 0.0143137764079
0.497530349674 0.0142329662893
0.49798924222 0.0140624765885
0.498280717455 0.0139547113361
0.498703710296 0.0137990463006
0.499258256987 0.0135962696747
0.499583814054 0.0134779138208
0.50016270869 0.0132687148872
0.500557811744 0.0131268583354
0.500670974544 0.0130863669088
0.501211785809 0.0128937060184
0.501514230529 0.012786574774
0.501982722401 0.0126214949171
0.502524883735 0.0124317739965
0.502622484663 0.0123977702288
0.50305385728 0.0122480305909
0.503701667507 0.0120248421663
0.504188692851 0.0118583785081
0.50450069988 0.0117523355844
0.504777784931 0.0116585546645
0.505080308739 0.011556586044
0.505710975169 0.0113454310473
0.505942465496 0.0112684059289
0.506291731911 0.0111526811758
0.506770956108 0.0109948533746
0.507476475465 0.0107645121873
0.507676773713 0.0106995553265
0.508069788364 0.0105726627227
0.508468524341 0.0104446843291
0.50907535094 0.0102513892841
0.509226951626 0.0102033767301
0.509860319687 0.0100039865353
0.510338423592 0.009854757914
0.51037169982 0.00984441263353
0.511063580103 0.00963052512432
0.511354036106 0.00954142301758
0.511673631215 0.00944385315604
0.511965859615 0.00935507025966
0.512560329472 0.00917573666169
0.513125138106 0.00900693431479
0.513185825946 0.00898888857298
0.513745211107 0.00882339261051
0.514193405143 0.00869188570815
0.514617623516 0.00856830947096
0.514898848778 0.00848686793825
0.51524081071 0.00838835342434
0.515680199233 0.00826260324299
0.516202007052 0.00811448040922
0.516834012306 0.00793684381375
0.516944101453 0.00790609931383
0.517424662188 0.00777258185478
0.517796232558 0.00767011390699
0.518208519435 0.00755720164167
0.518850829754 0.00738293721253
0.519276153528 0.00726864553724
0.519352742779 0.00724815806074
0.519952426617 0.00708872884304
0.520261340734 0.00700728423862
0.520846625824 0.00685424688082
0.52091655668 0.00683607309682
0.521641235751 0.00664914210717
0.522032929584 0.006549168233
0.5224297109 0.00644865705565
0.522858003165 0.00634102367479
0.523115165811 0.0062768257002
0.52374051105 0.00612205867389
0.523832732619 0.00609939589295
0.524240008571 0.00599980642459
0.524742642082 0.00587801412162
0.524990572653 0.00581839208596
0.525671214946 0.00565625326141
0.52598580291 0.00558207755667
0.526562594527 0.00544733226921
0.526972955799 0.00535245586836
0.527276354511 0.00528283820802
0.52779999332 0.00516374217691
0.528165378895 0.00508143279838
0.528591791038 0.00498620132599
0.528662459052 0.00497050477037
0.529186646403 0.00485483639394
0.529595964253 0.00476544994571
0.53020311637 0.00463437070109
0.530627651385 0.00454378909831
0.530858016141 0.00449500635154
0.531380133275 0.00438540352299
0.531793575938 0.00429956132786
0.53212535482 0.00423128078651
0.532651842479 0.00412403677266
0.532936198523 0.00406667973424
0.533419985129 0.00397000755676
0.533623377824 0.00392970780149
0.533922680519 0.00387077398489
0.534406569625 0.00377642492739
0.535039078175 0.00365483239433
0.535305519651 0.00360420061588
0.535852894727 0.00350127816777
0.535991908607 0.00347537413103
0.536420267051 0.00339615101976
0.536921864488 0.00330453034101
0.537503395269 0.00319985960957
0.537758369114 0.00315449162044
0.538228878746 0.00307161377613
0.538421972706 0.0030379169985
0.538902884909 0.00295479206306
0.539412359914 0.00286797419592
0.539916542534 0.00278331884789
0.540109522855 0.00275124825784
0.540705414252 0.0026533799836
0.541172708849 0.00257785913029
0.541279027173 0.002560827368
0.541911612646 0.00246064485409
0.542373719384 0.00238871160596
0.542749786326 0.00233095121737
0.543115143943 0.00227550588949
0.543271313826 0.00225200768917
0.544049980553 0.00213664731758
0.544397997764 0.00208605933356
0.544627451312 0.00205303415362
0.545143727289 0.0019796810102
0.545623375189 0.00191271654007
0.54593954354 0.00186919989884
0.546322778227 0.00181711756838
0.546712838838 0.00176485637259
0.547140624464 0.00170840955088
0.547680982787 0.00163840838322
0.547787215861 0.00162481704973
0.548284200161 0.00156197883168
0.548731637214 0.00150645630875
0.549084636499 0.00146335562956
0.54944776547 0.00141966542643
0.55014802056 0.00133726796531
0.550308459732 0.0013187334691
0.550689061052 0.0012752782969
0.551173393815 0.0012210240291
0.551743022725 0.00115871257346
0.551958792922 0.0011355324661
0.552399908282 0.00108886701569
0.552885545293 0.00103861567198
0.553355598616 0.00099109932924
0.553452752005 0.000981416114792
0.554188704048 0.000909597517202
0.554308897615 0.000898125728599
0.554873199362 0.000845233086771
0.555097374632 0.000824663411413
0.55559013139 0.000780334322442
0.55624414537 0.00072337776241
0.556592209096 0.000693940197686
0.556673917468 0.000687117773201
0.557091079136 0.000652808063159
0.557815183009 0.000595328028328
0.558243524333 0.000562565676564
0.558470594398 0.000545571829405
0.559036276711 0.000504363693186
0.55933684853 0.000483122806692
0.55983089795 0.000449196985516
0.560241934503 0.000421908042469
0.560320668768 0.000416777936302
0.560990698054 0.000374384581272
0.561353035928 0.000352401895527
0.561581330133 0.000338891500444
0.562020270939 0.000313653861461
0.562589106117 0.000282394424048
0.563053357617 0.000258093259389
0.56343136391 0.00023911093765
0.563594861022 0.000231124370895
0.564299666912 0.00019824320853
0.564504309501 0.000189166853757
0.56499615153 0.000168219582793
0.565600972796 0.000144140211301
0.565702248741 0.000140289344547
0.566134834285 0.000124426263639
0.566536852029 0.000110534846362
0.567176751038 9.0115090168e-05
0.567363160402 8.45575657909e-05
0.567936663563 6.85662078611e-05
0.568211104003 6.15050517395e-05
0.568591768013 5.2344734164e-05
0.569195130834 3.93353581264e-05
0.56955473915 3.24628597014e-05
0.569834576555 2.75704316648e-05
0.570197087686 2.18256830874e-05
0.570876009723 1.28685216843e-05
0.571052369296 1.09263429693e-05
0.571668593003 5.38610161234e-06
0.571895586218 3.8337903736e-06
0.572142422927 2.44441385735e-06
0.57267401379 5.09264185461e-07
0.57312031259 2.38621060969e-17

==> AriRS8.txt <==
0.0 0.275709953129
0.528518030656 0.0264730374956
0.528518030656 0.0264730374956
0.529205529959 0.0261497739678
0.52977098807 0.0258853119798
0.530425298834 0.0255808918518
0.530896526355 0.0253627141889
0.531187882653 0.025228261906
0.531753506566 0.0249682150968
0.5323658854 0.0246881196278
0.532749604357 0.0245133778114
0.533209224615 0.0243048495932
0.533817097167 0.0240303633647
0.534443493438 0.0237490667655
0.535186062034 0.0234176452138
0.535545669162 0.023257943867
0.536183855077 0.0229758081823
0.536855239086 0.0226807675912
0.537427380443 0.0224307738864
0.537677676948 0.022321823633
0.538539453164 0.0219486401421
0.5387870697 0.0218419670939
0.539629626093 0.021480850707
0.539859786182 0.0213827042133
0.540523762274 0.0211007680183
0.541154989737 0.0208343925743
0.541477891075 0.0206987535842
0.542079776024 0.0204470519706
0.542649237647 0.0202102621326
0.543404063474 0.0198984239486
0.544062390309 0.0196283414042
0.54462425471 0.0193992265637
0.544752038315 0.0193472986752
0.545494657589 0.0190468329118
0.546123222985 0.0187942682745
0.546547750986 0.0186245989346
0.54688774231 0.0184892458438
0.547522027782 0.0182379923794
0.54811425918 0.0180048797475
0.54862601674 0.0178045967877
0.549340177289 0.0175268900022
0.549697661884 0.017388662797
0.550535128228 0.0170668909046
0.551127554245 0.0168410034654
0.551338561555 0.0167608954527
0.552132079041 0.0164612746448
0.552867057019 0.01618606302
0.553424377585 0.0159788543621
0.553512528929 0.0159461971274
0.554451329639 0.0156003844657
0.554807485344 0.015470141528
0.555498028672 0.0152191046692
0.555865230551 0.0150864142612
0.556262718525 0.014943406591
0.55679633482 0.0147524479974
0.557601062323 0.0144666940379
0.558140422003 0.0142766687323
0.558626211855 0.0141065469314
0.5592532639 0.0138883998932
0.559565777939 0.0137802865434
0.560420805176 0.0134865613995
0.56060834779 0.0134225409146
0.561160425397 0.0132349284007
0.561755606474 0.0130340860634
0.562270630343 0.0128614808938
0.562926575619 0.0126432449066
0.563435896272 0.0124750270043
0.564006748883 0.0122877709656
0.564557863401 0.012108278712
0.565217353892 0.0118951554247
0.565659247322 0.0117533678944
0.566567225549 0.0114645925652
0.567109459995 0.0112937842901
0.567173855013 0.0112735811185
0.568014312494 0.0110114908459
0.568525770542 0.0108534461653
0.569018814572 0.010702130818
0.56945996199 0.0105676079425
0.570110784855 0.0103706404214
0.570455368142 0.0102670757425
0.571073927997 0.0100824211499
0.571747855946 0.00988307263805
0.572049884032 0.00979435383609
0.572954791416 0.00953084766065
0.57317682411 0.00946672079532
0.574091369394 0.00920478153353
0.574676622028 0.00903901356223
0.574934979806 0.0089662973817
0.575472854505 0.00881581719802
0.576199314043 0.00861452484597
0.576880865172 0.0084277131919
0.577396394091 0.00828771926019
0.577554585842 0.00824498829833
0.578405683622 0.00801691681529
0.579090862895 0.00783554930703
0.57919975174 0.00780691068654
0.58024497676 0.00753458270486
0.580385132547 0.00749842064243
0.58112337695 0.00730933006105
0.581448901379 0.00722669248075
0.58209285686 0.00706455480491
0.582618516972 0.00693351954493
0.583065116038 0.00682312375118
0.583732607134 0.00665972164238
0.584491508197 0.00647626865444
0.585143526603 0.00632063224932
0.585196832727 0.0063079890695
0.58597881373 0.00612392599808
0.586772865061 0.00593972130755
0.586868962618 0.00591761321199
0.587664508248 0.00573612393038
0.588126840586 0.00563190906019
0.588524410788 0.00554303243816
0.58943590799 0.0053418535964
0.589668235134 0.00529115251385
0.590211639016 0.00517347997488
0.591020196035 0.00500076498039
0.591414199504 0.00491763310851
0.592293583083 0.00473452868607
0.592447924121 0.00470273975706
0.593035600913 0.00458265017587
0.593482869822 0.00449226326211
0.593984128802 0.00439200491506
0.594668299916 0.00425693620142
0.595345803792 0.00412520441889
0.595969835759 0.00400565071019
0.596213687994 0.00395939740578
0.597087702271 0.00379576344689
0.597364435806 0.00374465345342
0.597806628951 0.00366368454611
0.59836739055 0.00356224401067
0.598927470526 0.00346231124884
0.599505751639 0.00336058428663
0.599969758182 0.0032800284808
0.600750385244 0.00314665413425
0.60115118271 0.00307922448604
0.601791500414 0.00297297650346
0.602673812376 0.00282955704904
0.603025714325 0.00277332096638
0.603671981198 0.00267147924729
0.604152795064 0.00259691761043
0.604724268997 0.0025096381051
0.605263569748 0.00242860968348
0.605594893271 0.00237947385526
0.606112597239 0.00230368062249
0.606758658521 0.00221077889246
0.607171809647 0.00215234977298
0.607641121038 0.00208690746017
0.608516060252 0.00196754492056
0.608915634694 0.00191417870665
0.609410382365 0.00184909760667
0.61005207298 0.00176633067329
0.610793873534 0.00167296738067
0.610994647696 0.00164812541928
0.611623461598 0.00157150155181
0.6122265354 0.00149969614875
0.61269791693 0.00144471876372
0.613499455219 0.00135355071413
0.614165806377 0.00127998198275
0.61457802754 0.00123548234456
0.614833350635 0.00120830821931
0.615387237939 0.00115037962453
0.616351740093 0.00105284958897
0.616399181847 0.00104816200882
0.617160450575 0.000974351955868
0.617929290318 0.000902502663163
0.618519623662 0.000849175889685
0.618698539637 0.000833329925317
0.619533665719 0.000761313045705
0.620014033062 0.000721343375451
0.620452358358 0.000685800055493
0.620986278018 0.000643702887757
0.621502518784 0.00060425194727
0.621906715226 0.000574223725583
0.622600102261 0.000524473234777
0.623250409225 0.000479839499381
0.623883397009 0.000438280443035
0.624495713109 0.000399851509982
0.624612303681 0.000392732088086
0.625167829933 0.00035967962147
0.625890107271 0.000318858355627
0.626495680369 0.000286510997932
0.626849505726 0.000268404893749
0.627834161093 0.000221104494065
0.628293996471 0.000200573034829
0.628715167339 0.000182639472491
0.629137541996 0.000165492375862
0.629848673692 0.000138520214949
0.63051961181 0.000115258559575
0.631151834317 9.52845607093e-05
0.631717330387 7.90203102575e-05
0.632200221134 6.63306384408e-05
0.632790863355 5.2312811632e-05
0.633338475424 4.07960624633e-05
0.633482476223 3.80042919807e-05
0.634395202124 2.26042921976e-05
0.634694506359 1.84184834241e-05
0.63506608591 1.38165351112e-05
0.635827619192 6.44583438943e-06
0.636343359252 3.02942513157e-06
0.636958050895 6.21836797092e-07
0.637467000766 6.14132205416e-17

==> AriRS8AWGN.txt <==
0.0 0.212134068731
0.557343410963 0.0145578933224
0.557343410963 0.0145578933224
0.557692628293 0.0144343490713
0.558080238872 0.0142978126127
0.558686539944 0.0140854884305
0.558905659433 0.0140091279524
0.55933782707 0.0138591055691
0.559818509942 0.0136931506346
0.560180742621 0.0135687233081
0.560759433424 0.0133710717306
0.560827732936 0.0133478357583
0.561396817396 0.0131549823251
0.561625918543 0.0130777234991
0.562299407606 0.0128518690181
0.562521790914 0.0127777070893
0.563160321752 0.0125659093348
0.563463320756 0.0124659999315
0.56388972701 0.012326046811
0.564083451313 0.0122627138964
0.564745128822 0.0120475767703
0.564857568857 0.0120111997481
0.565323793016 0.0118609283933
0.565635402524 0.0117609979965
0.566037361057 0.0116326928643
0.566520007597 0.0114795248581
0.567041272754 0.0113151961581
0.56731950752 0.0112279484499
0.567929783925 0.0110377165144
0.568280504731 0.0109290983385
0.568625249686 0.0108228338097
0.569192174622 0.0106491691323
0.569379037223 0.0105922237892
0.569900969488 0.0104339452103
0.570368177565 0.0102932336971
0.570813627167 0.0101599306997
0.57087744379 0.0101409016747
0.571626660325 0.00991878122845
0.571934143233 0.00982830647761
0.572161157187 0.00976176506589
0.57261307604 0.00962994783922
0.573083355933 0.00949369062702
0.573408062357 0.00940015668267
0.573726441663 0.00930887809214
0.574187607145 0.00917742336922
0.574838932197 0.00899329747164
0.575179536925 0.00889772605559
0.575324955514 0.00885707235658
0.575705444656 0.00875112583361
0.576284054755 0.00859119019688
0.576732376576 0.00846824544355
0.577092506703 0.00837010435692
0.577486737924 0.00826330242744
0.577683954847 0.00821012211687
0.57821567078 0.00806756773121
0.578840351144 0.0079016278617
0.579043185468 0.00784810476469
0.579368803908 0.00776254886733
0.579845991672 0.00763798572588
0.580264013953 0.00752966592802
0.5806120929 0.00744003991997
0.581256940912 0.00727536866144
0.581467402574 0.00722200939426
0.581820744282 0.00713285165669
0.582261629649 0.00702235440464
0.582521152467 0.00695770091346
0.583152674121 0.00680158045193
0.583646091343 0.00668079277749
0.583824491236 0.00663737826724
0.584364034109 0.00650691050658
0.584586527577 0.00645347365883
0.58508111926 0.0063354496171
0.585638900514 0.00620361100982
0.586048175374 0.0061077269457
0.586363271237 0.00603439931859
0.586747694919 0.00594551851536
0.587200915128 0.00584155160363
0.5874648606 0.00578141269202
0.588015194459 0.0056569906042
0.588296272638 0.00559394889391
0.588586489473 0.00552921658761
0.589114456571 0.00541239066072
0.589719984322 0.00527989112478
0.589889056474 0.00524317958482
0.590307979365 0.00515275164069
0.590786634295 0.00505036379606
0.590972244319 0.00501092856971
0.591504907616 0.0048985900797
0.59207432591 0.00477986674534
0.592567348808 0.00467821371575
0.592958015576 0.00459841805853
0.593229942917 0.00454326893269
0.593573862284 0.00447398195856
0.593902470506 0.00440826271092
0.594243269449 0.00434060441036
0.594737507951 0.00424338734881
0.595063214325 0.00417990564988
0.595393059505 0.00411609124431
0.595803695057 0.00403731344159
0.596344992482 0.00393460008239
0.596935744331 0.00382397193611
0.597087357018 0.00379582742225
0.597639393128 0.00369420542365
0.597969273281 0.00363411982779
0.598490575823 0.00354014582633
0.598888889782 0.00346915064946
0.59939840258 0.00337935666004
0.599600345339 0.00334408469076
0.599980532829 0.0032781692159
0.600553081534 0.00318010972294
0.600818720984 0.00313510707096
0.60105757205 0.003094909688
0.601601325601 0.00300434230092
0.601993110585 0.0029398999974
0.602364433071 0.00287945268931
0.602746245679 0.00281793673969
0.60307592032 0.00276534265429
0.60355708636 0.00268944895337
0.603976871865 0.0026240791279
0.604387022915 0.00256096844073
0.604669426988 0.00251795073176
0.60520419756 0.0024374665296
0.605494398194 0.00239432557849
0.606128865877 0.00230131829206
0.606515345229 0.00224554710121
0.606760658737 0.00221049417168
0.607381691463 0.00212296095592
0.607708850536 0.00207754469566
0.608204981128 0.00200958925004
0.608594054199 0.00195707179385
0.608988837648 0.00190447979444
0.60919914973 0.00187674909584
0.609709991687 0.00181022208466
0.60997959707 0.00177558575526
0.610301460577 0.00173466535161
0.610713425608 0.00168297240805
0.611439045223 0.00159378809863
0.611707728673 0.00156136920984
0.612197642093 0.00150309876077
0.612618546136 0.00145390523347
0.612865495043 0.00142541698059
0.613374224491 0.0013676022523
0.613880049648 0.00131128368053
0.614307286462 0.00126462186512
0.614638346199 0.00122903580742
0.615014459531 0.00118921288677
0.615329369682 0.00115636633345
0.615889727281 0.00109903778908
0.616092130427 0.00107868311019
0.616728655471 0.00101589174809
0.616864506236 0.00100273050958
0.617296098511 0.000961478561473
0.617822826253 0.000912290193015
0.617985867526 0.000897322532123
0.618504354785 0.000850535013732
0.619087252864 0.000799410154157
0.619458868742 0.00076763228113
0.619927930447 0.000728429452841
0.619973182775 0.000724701013785
0.620711984714 0.000665165276692
0.621107149893 0.000634355455426
0.621244980447 0.000623778942617
0.621835773893 0.000579439334045
0.622095558848 0.000560453507549
0.62237506849 0.000540375220857
0.622948835136 0.000500293994786
0.623495849322 0.000463504042078
0.623857108254 0.000439969375755
0.624122018103 0.000423097125593
0.624585717041 0.000394349987453
0.625180264651 0.000358956248181
0.625276568149 0.000353378341438
0.625738175781 0.000327242863932
0.62633127263 0.000295123464218
0.626477819857 0.000287440495769
0.626839744448 0.000268896542021
0.62735857216 0.000243383178599
0.627738186231 0.000225514931831
0.628061326595 0.000210837565523
0.62858466268 0.000188107242891
0.629103941469 0.000166825719092
0.629548090826 0.0001496301778
0.629868874055 0.000137788854517
0.630236965948 0.000124799035771
0.630597214587 0.000112705144291
0.630915001678 0.000102545592549
0.631375722921 8.8664311071e-05
0.631643506712 8.10576457872e-05
0.63220451338 6.62228001242e-05
0.632625853719 5.60623711992e-05
0.633172119721 4.41439707747e-05
0.633440828239 3.88015931079e-05
0.633788006493 3.24075937204e-05
0.634051403097 2.7939330152e-05
0.634527192317 2.07057373336e-05
0.635091124222 1.35301416719e-05
0.635530215429 8.99446107632e-06
0.635819084092 6.51308088298e-06
0.636441613533 2.52299209449e-06
0.636516084614 2.16995821364e-06
0.636876085088 8.38200330341e-07
0.637467000766 2.55665528023e-17
